Adaptive least-squares space-time finite element methods

We consider the numerical solution of an abstract operator equation $Bu=f$ by using a least-squares approach. We assume that $B: X \to Y^*$ is an isomorphism, and that $A : Y \to Y^*$ implies a norm in $Y$, where $X$ and $Y$ are Hilbert spaces. The minimizer of the least-squares functional $\frac{1}{2} \, \| Bu-f \|_{A^{-1}}^2$, i.e., the solution of the operator equation, is then characterized by the gradient equation $Su=B^* A^{-1}f$ with an elliptic and self-adjoint operator $S:=B^* A^{-1} B : X \to X^*$. When introducing the adjoint $p = A^{-1}(f-Bu)$ we end up with a saddle point formulation to be solved numerically by using a mixed finite element method. Based on a discrete inf-sup stability condition we derive related a priori error estimates. While the adjoint $p$ is zero by construction, its approximation $p_h$ serves as a posteriori error indicator to drive an adaptive scheme when discretized appropriately. While this approach can be applied to rather general equations, here we consider second order linear partial differential equations, including the Poisson equation, the heat equation, and the wave equation, in order to demonstrate its potential, which allows to use almost arbitrary space-time finite element methods for the adaptive solution of time-dependent partial differential equations.

==> tables/SimData_LSHeat_ex1_adaptive.dat <==
nv & errL2_u & errH1_u & L2_dxph 
14 & 0.360848 & 1.175115 & 1.186101 
24 & 0.326315 & 0.950370 & 0.767305 
41 & 0.177877 & 0.746322 & 0.772656 
72 & 0.087108 & 0.502044 & 0.485449 
138 & 0.047285 & 0.363719 & 0.350666 
267 & 0.022316 & 0.249022 & 0.245940 
496 & 0.010923 & 0.174469 & 0.171901 
961 & 0.005827 & 0.122997 & 0.122304 
1825 & 0.002790 & 0.086362 & 0.085965 
3417 & 0.001431 & 0.061372 & 0.061202 
6524 & 0.000766 & 0.043772 & 0.043681 


==> tables/SimData_LSHeat_ex1_uniform.dat <==
nv & errL2_u & errH1_u & L2_dxph 
14 & 0.360848 & 1.175115 & 1.186101 
41 & 0.292091 & 0.939136 & 0.900668 
137 & 0.144318 & 0.659743 & 0.680252 
497 & 0.038811 & 0.314398 & 0.319365 
1889 & 0.008839 & 0.156810 & 0.156483 
7361 & 0.002159 & 0.078400 & 0.078334 


==> tables/SimData_LSHeat_ex2_adaptive.dat <==
nv & L2_dxph 
136 & 0.005594 
180 & 0.003135 
313 & 0.002656 
534 & 0.002251 
948 & 0.001650 
1684 & 0.001255 
3078 & 0.000931 
5418 & 0.000723 
9812 & 0.000545 
17689 & 0.000413 


==> tables/SimData_LSHeat_ex2_uniform.dat <==
nv & L2_dxph
136 & 0.005594
501 & 0.002741
1921 & 0.002071
7521 & 0.001244
29761 & 0.000755
118401 & 0.000505
472321 & 3.344e-04


==> tables/SimData_LSHeat_ex3_adaptive.dat <==
nv & L2_dxph 
136 & 0.363917 
181 & 0.319733 
287 & 0.285356 
526 & 0.250350 
1073 & 0.219109 
1901 & 0.201779 
3192 & 0.190540 
4917 & 0.178404 
6855 & 0.173651 
9925 & 0.168523 
13284 & 0.165536 
17895 & 0.161721 


==> tables/SimData_LSHeat_ex3_uniform.dat <==
nv & L2_dxph 
136 & 0.363917 
501 & 0.280162 
1921 & 0.242279 
7521 & 0.218711 
29761 & 0.201891 
118401 & 0.188680 
472321 & 0.177642 


==> tables/SimData_LSLaplace_Lshape_adaptive.dat <==
nv & errL2_u & errH1_u & L2_dxph 
20 & 0.045995 & 0.279038 & 0.251622 
30 & 0.020975 & 0.205640 & 0.189822 
48 & 0.011018 & 0.152569 & 0.143180 
79 & 0.006496 & 0.113557 & 0.107923 
129 & 0.003612 & 0.088482 & 0.085004 
240 & 0.001969 & 0.065060 & 0.063034 
437 & 0.001145 & 0.047492 & 0.046537 
833 & 0.000567 & 0.034265 & 0.033796 
1534 & 0.000320 & 0.024902 & 0.024634 
2930 & 0.000161 & 0.018018 & 0.017880 
5451 & 0.000090 & 0.013083 & 0.013000 
10047 & 0.000048 & 0.009645 & 0.009604 
18270 & 0.000027 & 0.007108 & 0.007087 
33099 & 0.000015 & 0.005310 & 0.005297 


==> tables/SimData_LSLaplace_Lshape_uniform.dat <==
nv & errL2_u & errH1_u & L2_dxph 
20 & 0.045995 & 0.279038 & 0.251622 
61 & 0.019313 & 0.190261 & 0.174484 
209 & 0.007559 & 0.122863 & 0.113279 
769 & 0.002981 & 0.078617 & 0.072699 
2945 & 0.001181 & 0.050018 & 0.046333 
11521 & 0.000469 & 0.031707 & 0.029402 
45569 & 0.000187 & 0.020054 & 0.018608 
181249 & 0.000074 & 0.012665 & 0.011756 


==> tables/SimData_LSWave_ex2_adaptive_P1P2.dat <==
nv & L2_dxtph 
511 & 0.728917 
796 & 0.773745 
1529 & 0.799913 
2938 & 0.775013 
5796 & 0.746846 
11360 & 0.718301 
22248 & 0.692285 
43717 & 0.670404 
83558 & 0.653214 
156222 & 0.638394 


==> tables/SimData_LSWave_ex2_uniform_P1P2.dat <==
nv & L2_dxtph 
511 & 0.728917 
1961 & 0.746119 
7681 & 0.757316 
30401 & 0.721555 
120961 & 0.692916 
482561 & 0.664789 


==> tables/tab_least-squares-adaptive-h-H_2.dat <==
level	&M	&N	&h			&h_x			&h_t			&erru0			&eoc0			&erru1			&eoc1&errp0&eocp0&errp1&eocp1
0	&56	&128	&0.375			&1.5			&3			&0.222285838496988	&0			&1.07547190273542	&0			&0.0496412745225483&0&0.281615435786663&0
1	&112	&246	&0.1875			&0.75			&1.5			&0.158425959774056	&0.488607283644484	&0.823131272822869	&0.38577539924675&0.0330489850099933&0.586934191821662&0.223631039493901&0.332605967574089
2	&305	&641	&0.09375		&0.375			&0.75			&0.10387870204582	&0.608908862765545	&0.601830495294543	&0.451765318549645&0.0188555588567701&0.809616053906723&0.16325322738459&0.454008931990736
3	&496	&1023	&0.046875		&0.1875			&0.375			&0.07790657912124	&0.4150828204232	&0.478329553818636	&0.331352279507364&0.0129317497951736&0.544072411476937&0.13305583892417&0.295079691057587
4	&1045	&2130	&0.0234375		&0.09375		&0.1875			&0.0484542133624703	&0.685123045946155	&0.340797890875754	&0.489088524611642&0.00755704394925989&0.775023581268522&0.0980086829881548&0.441050347684468
5	&1758	&3559	&0.0165728151840597	&0.046875		&0.09375		&0.0331090519118225	&0.549396422129316	&0.253167171287373	&0.428826067430769&0.00473256070912905&0.675201000162348&0.0764182389828487&0.358992557167464
6	&3624	&7306	&0.00828640759202985	&0.0234375		&0.046875		&0.0215822795746675	&0.617378445343588	&0.18255483414398	&0.471760467063699&0.00275058637491491&0.782881805161393&0.0558016446621415&0.45360936819239
7	&5738	&11540	&0.00828640759202985	&0.01171875		&0.0234375		&0.0153464222138249	&0.491944901681254	&0.14282705514591	&0.354060583485103&0.00185082415443804&0.571571375498594&0.0450283315463396&0.309474621870572
8	&11276	&22628	&0.00414320379601493	&0.005859375		&0.01171875		&0.00962836194397499	&0.672540071346381	&0.104767426857421	&0.447079049459687&0.00107031621937516&0.790130735861034&0.0334085765103182&0.430614508989781
9	&15110	&30312	&0.00414320379601493	&0.0029296875		&0.005859375		&0.00728883660625365	&0.401601815902004	&0.0884107393621092	&0.244896708296416&0.000804579968827667&0.411729370808967&0.0288959265080468&0.209352384213016
10	&29240	&58592	&0.00207160189800746	&0.00146484375		&0.0029296875		&0.00467023408782533	&0.642193695441103	&0.0675585838083469	&0.388082540144638&0.000458690244552693&0.810715596013248&0.0215392889121816&0.42389550646087
11	&49398	&98930	&0.00207160189800746	&0.000732421875		&0.00146484375		&0.00314205984244706	&0.571784206569256	&0.0521307424127382	&0.374004680050096&0.000290789966821267&0.657542731886373&0.016773043505753&0.36082612936798
12	&82918	&166009	&0.00207160189800746	&0.0003662109375	&0.000732421875		&0.00212031680563534	&0.567430817748504	&0.0399904068881918	&0.382480445889028&0.000184577404753326&0.655751537861391&0.0131514243049915&0.350925440372454
13	&123455	&247108	&0.00103580094900373	&0.00018310546875	&0.0003662109375	&0.00152781986792684	&0.472805382490999	&0.0325500787672459	&0.296992925590248&0.000127741075665646&0.531003450551049&0.0108553544554388&0.276812218029484
14	&194795	&389825	&0.00103580094900373	&9.1552734375e-05	&0.00018310546875	&0.00106894375694116	&0.515288510792889	&0.0260961390741599	&0.318824658804359&8.44467163497653e-05&0.597109273072321&0.00871735940701511&0.31644373783802


==> tables/tab_least-squares-adaptive-h-H_4.dat <==
level&M&N&h&h_x&h_t&erru0&eoc0&erru1&eoc1&errp0&eocp0&errp1&eocp1
0&56&128&0.375&1.5&3&0.232159180539401&0&1.09582408101116&0&0.0594140643519759&0&0.313965878081546&0
1&120&262&0.1875&0.75&1.5&0.162690839686582&0.512981309891294&0.834936824007443&0.392277268244396&0.036535341355585&0.701511795955905&0.241525466904961&0.378432457455757
2&330&692&0.09375&0.375&0.75&0.110101413670539&0.563300029491187&0.616815387024498&0.436828284285663&0.0204618798018182&0.836353997364578&0.172259543319024&0.487591405968611
3&438&908&0.046875&0.1875&0.375&0.0880530152553982&0.322388679672522&0.51976277959212&0.246985429475112&0.0160501157008986&0.350354991994361&0.15205660713256&0.179975406203915
4&1065&2178&0.0234375&0.09375&0.1875&0.0532839891086939&0.724670314132383&0.360591148267847&0.52748934341072&0.00872633637902972&0.879135705097807&0.107159531535558&0.504848326077704
5&1595&3239&0.0165728151840597&0.046875&0.09375&0.0382513868526694&0.478190038397028&0.277808084389149&0.37627539890561&0.00588711385870671&0.567815557054737&0.087572424642541&0.291211617809078
6&2893&5841&0.00828640759202985&0.0234375&0.046875&0.0273622120752738&0.483327187077622&0.219859312460572&0.337507941969905&0.00379196822184622&0.634613656167348&0.0686350112117139&0.351531963165007
7&5332&10728&0.00828640759202985&0.01171875&0.0234375&0.0191866849276484&0.512079403972304&0.169535803011201&0.374990663666426&0.00239642686545651&0.662061961719282&0.0518493656368614&0.404618355097779
8&9308&18686&0.00414320379601493&0.005859375&0.01171875&0.0139411978114711&0.460750943238314&0.134631986783403&0.332568761646322&0.00156495333819685&0.614765270887993&0.0409677539924348&0.339837537182558
9&18127&36346&0.00414320379601493&0.0029296875&0.005859375&0.009045078123987&0.624149652375712&0.0981598761558575&0.455815882048669&0.000895199871116686&0.805837907619696&0.0301150589294761&0.444003718970392
10&26970&54042&0.00207160189800746&0.00146484375&0.0029296875&0.00661543597457013&0.451296726698546&0.0773668707551898&0.343417506230323&0.000626003762166537&0.516038501093641&0.024952743348352&0.271286645300644
11&45996&92116&0.00207160189800746&0.000732421875&0.00146484375&0.00440442954300276&0.586881062092789&0.0610297446718381&0.342203367917131&0.000395267612325507&0.663341579924128&0.0194543858609311&0.359102998895533
12&76903&153975&0.00207160189800746&0.0003662109375&0.000732421875&0.00289444388347705&0.605668988586283&0.0455018842462339&0.423586265698775&0.000249150377084413&0.665812990074583&0.0152120932502117&0.354876749972453
13&119369&238937&0.00103580094900373&0.00018310546875&0.0003662109375&0.00202979632201648&0.511951217532599&0.036402354391375&0.321894526486645&0.000168464452699022&0.564572553793898&0.0123487398186449&0.300854864662471
14&177374&354967&0.00103580094900373&9.1552734375e-05&0.00018310546875&0.00146055532151724&0.474817964585291&0.0306528295617564&0.248011507284002&0.000116234275274743&0.535408648942184&0.0101769951280399&0.279052170778814


==> tables/tab_least-squares-uniform-h-H_2.dat <==
level	&M	&N	&h		&h_x		&h_t		&erru0			&eoc0			&erru1			&eoc1	&errp0&eocp0&errp1&eocp1
0	&56	&128	&0.375		&1.5		&3		&0.222285838496988	&0			&1.07547190273542	&0			&0.0496412745225483	&0&0.281615435786663&0
1	&240	&512	&0.1875		&0.75		&1.5		&0.133783611113271	&0.732514646910306	&0.73674853333955	&0.545725645630558	&0.0254210332947871&0.965517483536602&0.199904057775018&0.494418655447983
2	&992	&2048	&0.09375	&0.375		&0.75		&0.0724113392141485	&0.885613854254095	&0.442651048041711	&0.735002446060825	&0.0108507793772206&1.2282240024824&0.124044378339358&0.688451402959124
3	&4032	&8192	&0.046875	&0.1875		&0.375		&0.0350694298850336	&1.04600165579346	&0.236803186568813	&0.902481342402464	&0.00398045385225403&1.44679382894371&0.069643567105614&0.832794350079172
4	&16256	&32768	&0.0234375	&0.09375	&0.1875		&0.015549988418178	&1.17330047142894	&0.118365025567439	&1.00044563768829	&0.0013383639833834&1.57246240981533&0.0367910243086792&0.920636255610666
5	&65280	&131072	&0.01171875	&0.046875	&0.09375	&0.00600100302559162	&1.37363794346766	&0.0547719728464575	&1.11173310596124	&0.000420976331696865&1.66865949785415&0.0188607508587808&0.963966731539952
6	&261632	&524288	&0.005859375	&0.0234375	&0.046875	&0.00199758140794868	&1.5869493583658	&0.0241753715207793	&1.17989978529189	&0.000120975506558485&1.79902414358491&0.00953052428090431&0.984759626676979


==> tables/tab_least-squares-uniform-h-H_4.dat <==
level&M&N&h&h_x&h_t&erru0&eoc0&erru1&eoc1&errp0&eocp0&errp1&eocp1
0&56&128&0.375&1.5&3&0.232159180539401&0&1.09582408101116&0&0.0594140643519759&0&0.313965878081546&0
1&240&512&0.1875&0.75&1.5&0.143650302460466&0.692553301677988&0.771400584590924&0.506464068294973&0.0297715999023555&0.996867729738621&0.219662916148796&0.51531644285679
2&992&2048&0.09375&0.375&0.75&0.0797123479473864&0.849685901280091&0.473270274855466&0.704815927108439&0.0127326594999424&1.22540296320225&0.136558759013575&0.685769479236984
3&4032&8192&0.046875&0.1875&0.375&0.0393544729749289&1.01827560434947&0.256538056999174&0.883491449029793&0.0047178516430759&1.43233183214304&0.0771267321488875&0.824218962483793
4&16256&32768&0.0234375&0.09375&0.1875&0.017796708549569&1.14491717623941&0.129448477166351&0.986794869693483&0.0015984666963576&1.56144136624619&0.0409303286614933&0.914060734008463
5&65280&131072&0.01171875&0.046875&0.09375&0.0070598608008051&1.33389880024633&0.0604266041939558&1.09912221944923&0.000509422249239384&1.64975480981428&0.021037371109877&0.960215818758893
6&261632&524288&0.005859375&0.0234375&0.046875&0.00239661184933155&1.55864346639674&0.026489406000354&1.1897683758809&0.000148514712333616&1.77825611531954&0.0106451704306658&0.982755384866685

